Gamma-Ray Polarimetry of the Crab Pulsar Observed by POLAR

The X/$\gamma$ ray polarimetry of the Crab pulsar/nebula is believed to hold crucial information on their emission models. In the past, several missions have shown evidence of polarized emission from the Crab. The significance of these measurements remains however limited. New measurements are therefore required. POLAR is a wide Field of View Compton-scattering polarimeter (sensitive in 50-500 keV) onboard the Chinese spacelab Tiangong-2 which took data from September 2016 to April 2017. Although not designed to perform polarization measurements of pulsars, we present here a novel method which can be applied to POLAR as well as that of other wide Field of View polarimeters. The novel polarimetric joint-fitting method for the Crab pulsar observations with POLAR, allows us to obtain constraining measurements of the pulsar component. The best fitted values and corresponding 1$\sigma$ deviations for the averaged phase interval: (PD=$14\substack{+15 \\ -10}$\%, PA=$108\substack{+33 \\ -54} ^{\circ}$), for Peak 1: (PD=$17\substack{+18 \\ -12}$\%, PA=$174\substack{+39 \\ -36} ^{\circ}$) and for Peak 2: (PD=$16\substack{+16 \\ -11}$\%, PA=$78\substack{+39 \\ -30} ^{\circ}$). Further more, the 3$\sigma$ upper limits on the polarization degree are for the averaged phase interval (55\%), Peak 1 (66\%) and Peak 2 (57\%). Finally, to illustrate the capabilities of this method in the future, we simulated two years observation to the Crab pulsar with POLAR-2. The results show that POLAR-2 is able to confirm the emission to be polarized with $5\sigma$ and $4\sigma$ confidence level if the Crab pulsar is polarized at $20\%$ and $10\%$ respectively.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This manuscript consists of the following files:

Figure\*.pdf        All the figure files presented in this manuscript 

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

main.tex            The main tex, LaTeX format
main.bib            The references, in BibTex format

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

readme.txt          This file

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
